Building the high-redshift Hubble Diagram with quasars

Proceeding of the "HACK100" Conference, 6-10 June 2022, Trieste, Italy - In recent years, quasars have been shown to be reliable standardizable candles, thanks to the non-linear relation between their X-rays and ultraviolet luminosity. Quasars are also very numerous and they are found at all the observed redshifts: this allows us to investigate the expansion rate of the Universe and the cosmological parameters in a previously almost untested redshift range ($z\sim2-7$). At redshift higher than 1.5, the Hubble Diagram of quasars shows a significant tension with the predictions of the $\Lambda$CDM model. I will show how detailed optical/UV and X-rays spectroscopic analysis can be used (i) to obtain more precise distance estimates, and (ii) to derive information about the physical process behind the luminosities relation, and discuss the cosmological implementations.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.

--Compilation-- PDFLATEX should be preferred to compile the paper. The list of commands to be used are from shell:
> pdflatex mem_demo_bib
> bibtex mem_demo_bib
> pdflatex mem_demo_bib
> pdflatex mem_demo_bib

You can either use the latex_new.sh file as shown in the following:
> chmod 777 latex_new.sh (to make the file executable)
> ./latex_new.sh mem_demo_bib (to run)

Overleaf can also be used, but authors should double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


